Data-driven Coordinated AC/DC Control Strategy for Frequency Safety

With high penetrations of renewable energy and power electronics converters, less predictable operating conditions and strong uncertainties in under-frequency events pose challenges for emergency frequency control (EFC). On the other hand, the fast adjustability of converter-based sources presents opportunities to reduce economic losses from traditional load shedding for EFC. By integrating DC power emergency support, a data-driven coordinated AC/DC control strategy for frequency safety - Coordinated Emergency Frequency Control (CEFC) - has been designed. CEFC coordinates both the initiation and control amount of emergency DC power support (EDCPS) and traditional load shedding. Based on real-time power system response data, CEFC ensures system frequency safety at a minimum control cost under non-envisioned operating conditions and large power deficits. A sufficient condition where data-driven modeling errors do not affect the precision of the control strategy for power system frequency is rigorously provided. Simulation results demonstrate CEFC's adaptability, prediction accuracy, and control effectiveness.

==> table.txt <==
\begin{table*}[!htbp]%
\centering
\caption{Major costs and the influence factors} \label{tab:Major costs and the influence factors}
\begin{tabular}{cccclllllll}
\hline\toprule
\multicolumn{2}{c}{\multirow{2}{*}{Major costs}} &
  \multicolumn{2}{c}{\begin{tabular}[c]{@{}c@{}}Major costs of hydrogen \\ Supply Chain\end{tabular}} &
  \multicolumn{7}{c}{\multirow{2}{*}{Influence factors}} \\ \cline{3-4}
\multicolumn{2}{c}{} &
  \multicolumn{1}{l}{Traditional} &
  \multicolumn{1}{l}{By-product} &
  \multicolumn{7}{c}{} \\ \hline\bottomrule
\multirow{2}{*}{Production} &
  Investment &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{\multirow{2}{*}{\begin{tabular}[c]{@{}l@{}}1) Production technology\\ 2) Scale of production\end{tabular}}} \\
 &
  Operation &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{} \\ \hline
\multirow{2}{*}{Storage} &
  Investment &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{\multirow{2}{*}{\begin{tabular}[c]{@{}l@{}}1) Storage technology\\ 2) Storage capacity\end{tabular}}} \\
 &
  Operation &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{} \\ \hline
\multirow{3}{*}{Transportation} &
  Investment &
  \checkmark &
  \checkmark &
  \multicolumn{7}{l}{\multirow{3}{*}{\begin{tabular}[c]{@{}l@{}}1) Transportation mode\\ 2) Hydrogen volume\\ 3) Transport distance\end{tabular}}} \\
 &
  \multirow{2}{*}{Operation} &
  \multirow{2}{*}{\checkmark} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{} \\
 &
   &
   &
   &
  \multicolumn{7}{l}{} \\ \hline
\multirow{4}{*}{\begin{tabular}[c]{@{}c@{}}Secondary\\ processing\end{tabular}} &
  \multirow{2}{*}{Investment} &
  \multicolumn{1}{l}{\multirow{2}{*}{}} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{\multirow{4}{*}{\begin{tabular}[c]{@{}l@{}}1) Type of processing \\ equipment\\ 2) TOU eletricity price\\ 3) Hydrogen volume\end{tabular}}} \\
 &
   &
  \multicolumn{1}{l}{} &
   &
  \multicolumn{7}{l}{} \\
 &
  \multirow{2}{*}{Operation} &
  \multicolumn{1}{l}{\multirow{2}{*}{}} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{} \\
 &
   &
  \multicolumn{1}{l}{} &
   &
  \multicolumn{7}{l}{} \\ \hline
% \multicolumn{11}{l}{\multirow{4}{*}{\begin{tabular}[c]{@{}l@{}}Remarks:\\ 1) Transportation mode includes CH2 and LH2 in this paper.\\ 2) Scale of production, storage capacity and transport distance are decision variables in the\\  traditional hydrogen supply chain, but they are fixed and known in the by-product hydrogen supply chain.\end{tabular}}} \\
% \multicolumn{11}{l}{} \\
% \multicolumn{11}{l}{} \\
% \multicolumn{11}{l}{} \\ \hline
\end{tabular}
\end{table*}

